Constrained Learning for Decentralized Multi-Objective Coverage Control

The multi-objective coverage control problem requires a robot swarm to collaboratively provide sensor coverage to multiple heterogeneous importance density fields IDFs simultaneously. We pose this as an optimization problem with constraints and study two different formulations: (1) Fair coverage, where we minimize the maximum coverage cost for any field, promoting equitable resource distribution among all fields; and (2) Constrained coverage, where each field must be covered below a certain cost threshold, ensuring that critical areas receive adequate coverage according to predefined importance levels. We study the decentralized setting where robots have limited communication and local sensing capabilities, making the system more realistic, scalable, and robust. Given the complexity, we propose a novel decentralized constrained learning approach that combines primal-dual optimization with a Learnable Perception-Action-Communication (LPAC) neural network architecture. We show that the Lagrangian of the dual problem can be reformulated as a linear combination of the IDFs, enabling the LPAC policy to serve as a primal solver. We empirically demonstrate that the proposed method (i) significantly outperforms state-of-the-art decentralized controllers by 30% on average in terms of coverage cost, (ii) transfers well to larger environments with more robots, and (iii) scalable in the number of IDFs and robots in the swarm.

==> plots/data/baseline_fair_coverage.csv <==
Step,centralized_malencia,centralized_malencia_std,decentralized,decentralized_std,centralized,centralized_std,LPAC,LPAC_std,clair,clair_std
0.0000,4.6433,1.4536,4.6433,1.4536,4.6433,1.4536,4.6433,1.4536,4.6433,1.4536
12.5000,4.3603,1.4478,4.3644,1.4507,4.3630,1.4488,4.2770,1.4019,4.0751,1.3199
25.0000,4.1474,1.4518,4.1269,1.4516,4.1231,1.4465,3.9450,1.3538,3.5541,1.1905
37.5000,3.9926,1.4550,3.9561,1.4476,3.9480,1.4420,3.6444,1.3159,3.1003,1.0665
50.0000,3.8863,1.4592,3.8369,1.4442,3.8240,1.4383,3.3826,1.2806,2.7146,0.9522
62.5000,3.8128,1.4674,3.7529,1.4449,3.7359,1.4395,3.1604,1.2450,2.3864,0.8473
75.0000,3.7625,1.4771,3.6988,1.4483,3.6737,1.4409,2.9730,1.2098,2.1091,0.7505
87.5000,3.7241,1.4815,3.6533,1.4533,3.6228,1.4458,2.8229,1.1849,1.8841,0.6616
100.0000,3.6936,1.4848,3.6156,1.4577,3.5820,1.4524,2.6999,1.1662,1.7043,0.5834
112.5000,3.6700,1.4889,3.5902,1.4615,3.5535,1.4591,2.5973,1.1541,1.5612,0.5142
125.0000,3.6516,1.4875,3.5720,1.4585,3.5318,1.4594,2.5177,1.1444,1.4485,0.4576
137.5000,3.6375,1.4878,3.5574,1.4574,3.5156,1.4607,2.4554,1.1331,1.3572,0.4110
150.0000,3.6246,1.4894,3.5447,1.4572,3.5036,1.4619,2.4011,1.1185,1.2870,0.3706
162.5000,3.6136,1.4913,3.5351,1.4567,3.4940,1.4626,2.3507,1.0955,1.2321,0.3337
175.0000,3.6054,1.4918,3.5261,1.4573,3.4864,1.4628,2.3091,1.0757,1.1888,0.3052
187.5000,3.5997,1.4919,3.5199,1.4589,3.4809,1.4627,2.2693,1.0525,1.1545,0.2838
200.0000,3.5950,1.4921,3.5156,1.4608,3.4764,1.4626,2.2356,1.0362,1.1289,0.2666
212.5000,3.5910,1.4925,3.5117,1.4629,3.4727,1.4627,2.2051,1.0239,1.1087,0.2524
225.0000,3.5887,1.4932,3.5091,1.4642,3.4706,1.4631,2.1788,1.0152,1.0923,0.2404
237.5000,3.5868,1.4938,3.5075,1.4651,3.4688,1.4635,2.1565,1.0069,1.0791,0.2294
250.0000,3.5854,1.4940,3.5064,1.4657,3.4673,1.4637,2.1347,0.9928,1.0686,0.2198


==> plots/data/comms_sensor_sizes.csv <==
Step,192_64,192_96,192_128,256_64,256_96,256_128,320_64,320_96,320_128
0.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
12.5000,0.9857,0.9775,0.9785,0.9803,0.9738,0.9703,0.9767,0.9700,0.9686
25.0000,0.9652,0.9575,0.9634,0.9568,0.9505,0.9463,0.9517,0.9454,0.9442
37.5000,0.9339,0.9332,0.9466,0.9231,0.9223,0.9213,0.9176,0.9169,0.9184
50.0000,0.8978,0.9063,0.9285,0.8846,0.8923,0.8951,0.8799,0.8870,0.8930
62.5000,0.8594,0.8760,0.9076,0.8459,0.8593,0.8668,0.8428,0.8544,0.8677
75.0000,0.8235,0.8464,0.8863,0.8093,0.8275,0.8368,0.8110,0.8232,0.8416
87.5000,0.7916,0.8205,0.8653,0.7792,0.8003,0.8077,0.7849,0.7945,0.8159
100.0000,0.7636,0.7955,0.8472,0.7537,0.7764,0.7817,0.7631,0.7684,0.7939
112.5000,0.7396,0.7733,0.8300,0.7309,0.7540,0.7569,0.7444,0.7436,0.7744
125.0000,0.7198,0.7540,0.8155,0.7129,0.7351,0.7365,0.7298,0.7211,0.7591
137.5000,0.7035,0.7379,0.8034,0.6984,0.7206,0.7205,0.7182,0.7023,0.7458
150.0000,0.6892,0.7251,0.7940,0.6853,0.7087,0.7105,0.7091,0.6871,0.7362
162.5000,0.6772,0.7150,0.7878,0.6728,0.6994,0.7050,0.7024,0.6755,0.7294
175.0000,0.6671,0.7070,0.7828,0.6623,0.6917,0.7024,0.6972,0.6658,0.7232
187.5000,0.6583,0.7003,0.7781,0.6519,0.6858,0.7009,0.6930,0.6567,0.7174
200.0000,0.6511,0.6948,0.7734,0.6431,0.6806,0.7006,0.6902,0.6479,0.7119
212.5000,0.6451,0.6897,0.7674,0.6350,0.6755,0.6995,0.6886,0.6384,0.7061
225.0000,0.6407,0.6849,0.7620,0.6278,0.6705,0.6985,0.6872,0.6301,0.6998
237.5000,0.6366,0.6810,0.7576,0.6217,0.6658,0.6976,0.6861,0.6228,0.6934
250.0000,0.6328,0.6774,0.7533,0.6157,0.6616,0.6969,0.6855,0.6163,0.6884
262.5000,0.6298,0.6739,0.7497,0.6099,0.6581,0.6963,0.6852,0.6103,0.6856
275.0000,0.6277,0.6708,0.7468,0.6043,0.6549,0.6953,0.6850,0.6047,0.6838
287.5000,0.6259,0.6681,0.7432,0.5994,0.6519,0.6940,0.6849,0.6001,0.6818
300.0000,0.6237,0.6652,0.7386,0.5955,0.6488,0.6923,0.6842,0.5959,0.6791
312.5000,0.6216,0.6626,0.7339,0.5916,0.6461,0.6905,0.6833,0.5924,0.6770
325.0000,0.6195,0.6605,0.7294,0.5880,0.6439,0.6883,0.6824,0.5899,0.6748
337.5000,0.6176,0.6588,0.7251,0.5846,0.6419,0.6859,0.6816,0.5877,0.6726
350.0000,0.6165,0.6571,0.7210,0.5816,0.6398,0.6834,0.6808,0.5860,0.6711
362.5000,0.6153,0.6560,0.7180,0.5789,0.6380,0.6817,0.6797,0.5846,0.6704
375.0000,0.6141,0.6546,0.7159,0.5762,0.6363,0.6811,0.6786,0.5831,0.6699
387.5000,0.6133,0.6531,0.7138,0.5733,0.6354,0.6811,0.6784,0.5817,0.6697
400.0000,0.6128,0.6514,0.7117,0.5709,0.6347,0.6811,0.6784,0.5803,0.6694
412.5000,0.6128,0.6496,0.7103,0.5690,0.6341,0.6814,0.6786,0.5787,0.6695
425.0000,0.6127,0.6478,0.7095,0.5674,0.6332,0.6820,0.6789,0.5771,0.6702
437.5000,0.6124,0.6464,0.7093,0.5658,0.6319,0.6830,0.6792,0.5758,0.6712
450.0000,0.6113,0.6452,0.7097,0.5642,0.6311,0.6841,0.6795,0.5745,0.6720
462.5000,0.6099,0.6439,0.7094,0.5631,0.6303,0.6846,0.6798,0.5733,0.6719
475.0000,0.6087,0.6427,0.7081,0.5621,0.6295,0.6841,0.6798,0.5726,0.6710
487.5000,0.6074,0.6415,0.7068,0.5606,0.6285,0.6835,0.6800,0.5718,0.6704
500.0000,0.6059,0.6405,0.7057,0.5590,0.6280,0.6830,0.6799,0.5710,0.6701


==> plots/data/constrained_data.csv <==
mus,idfs_lpac,prob_lpac,idfs_cen,prob_cen
0.3,40.25,83.00,74.25,98.00
0.4,18.75,54.00,52.00,95.00
0.5,11.25,36.00,31.75,76.00
0.6,6.50,20.00,20.25,53.00
0.7,4.25,16.00,13.00,37.00
0.8,2.25,8.00,9.00,28.00
0.9,2.25,7.00,6.75,21.00


==> plots/data/env_72_fair_coverage.csv <==
Step,clair_obj_1,clair_obj_2,clair_obj_3,clair_obj_4,clair_lambda_1,clair_lambda_2,clair_lambda_3,clair_lambda_4,LPAC_obj_1,LPAC_obj_2,LPAC_obj_3,LPAC_obj_4,LPAC_lambda_1,LPAC_lambda_2,LPAC_lambda_3,LPAC_lambda_4,centralized_obj_1,centralized_obj_2,centralized_obj_3,centralized_obj_4,centralized_lambda_1,centralized_lambda_2,centralized_lambda_3,centralized_lambda_4
0.0000,3.4588,6.3964,3.4551,2.8868,0.2500,0.2500,0.2500,0.2500,3.4588,6.3964,3.4551,2.8868,0.2500,0.2500,0.2500,0.2500,3.4588,6.3964,3.4551,2.8868,0.2500,0.2500,0.2500,0.2500
12.5000,3.0440,5.7579,2.9162,2.5386,0.2240,0.3596,0.2176,0.1988,3.2460,5.9433,2.9968,2.6099,0.2282,0.3582,0.2161,0.1975,3.3530,6.0913,3.1783,2.7553,0.2271,0.3547,0.2190,0.1993
25.0000,2.6739,5.1375,2.4804,2.2888,0.2159,0.3942,0.2031,0.1868,3.0242,5.5202,2.6057,2.3395,0.2253,0.3944,0.1998,0.1804,3.1864,5.7187,2.9274,2.6843,0.2216,0.3828,0.2065,0.1890
37.5000,2.3510,4.5703,2.1289,2.0754,0.2126,0.4060,0.1948,0.1866,2.7559,5.0503,2.2756,2.0617,0.2265,0.4096,0.1910,0.1729,3.0318,5.3788,2.6747,2.6344,0.2212,0.3895,0.1982,0.1912
50.0000,2.0664,4.0879,1.8057,1.8104,0.2118,0.4147,0.1878,0.1857,2.4909,4.5864,1.9871,1.8245,0.2281,0.4178,0.1850,0.1691,2.8832,5.0545,2.4389,2.5589,0.2224,0.3904,0.1913,0.1960
62.5000,1.8151,3.6407,1.5496,1.5669,0.2118,0.4217,0.1828,0.1837,2.2341,4.1753,1.7607,1.6418,0.2278,0.4232,0.1811,0.1679,2.7036,4.6857,2.2278,2.4251,0.2239,0.3895,0.1868,0.1999
75.0000,1.5894,3.2212,1.3689,1.3533,0.2112,0.4259,0.1821,0.1809,1.9785,3.7718,1.5844,1.4904,0.2253,0.4261,0.1800,0.1686,2.5345,4.3939,2.1253,2.3128,0.2232,0.3874,0.1869,0.2025
87.5000,1.3845,2.8291,1.2538,1.1735,0.2093,0.4260,0.1868,0.1779,1.7432,3.3883,1.4479,1.3567,0.2213,0.4267,0.1817,0.1702,2.3720,4.1230,2.0387,2.2135,0.2214,0.3847,0.1889,0.2050
100.0000,1.2018,2.4653,1.1875,1.0291,0.2058,0.4211,0.1974,0.1758,1.5335,3.0301,1.3501,1.2514,0.2162,0.4240,0.1864,0.1733,2.2179,3.8627,1.9726,2.1006,0.2193,0.3816,0.1928,0.2064
112.5000,1.0481,2.1323,1.1432,0.9242,0.2015,0.4106,0.2119,0.1760,1.3500,2.7080,1.2819,1.1677,0.2100,0.4185,0.1939,0.1776,2.0730,3.6129,1.9239,1.9928,0.2168,0.3777,0.1983,0.2072
125.0000,0.9227,1.8346,1.1151,0.8494,0.1971,0.3947,0.2294,0.1788,1.1890,2.4181,1.2416,1.0967,0.2029,0.4101,0.2045,0.1825,1.9386,3.3755,1.9237,1.9641,0.2123,0.3697,0.2062,0.2118
137.5000,0.8213,1.5740,1.1061,0.7904,0.1929,0.3742,0.2501,0.1827,1.0513,2.1551,1.2195,1.0350,0.1955,0.3990,0.2180,0.1875,1.8322,3.1495,1.9237,1.9337,0.2086,0.3598,0.2146,0.2169
150.0000,0.7425,1.3527,1.1047,0.7477,0.1893,0.3507,0.2723,0.1877,0.9361,1.9227,1.2140,0.9832,0.1880,0.3854,0.2340,0.1926,1.7511,2.9373,1.9237,1.9021,0.2064,0.3488,0.2230,0.2217
162.5000,0.6798,1.1745,1.0938,0.7219,0.1862,0.3275,0.2918,0.1945,0.8454,1.7274,1.2138,0.9476,0.1811,0.3704,0.2504,0.1981,1.6739,2.7415,1.9237,1.8696,0.2045,0.3377,0.2315,0.2263
175.0000,0.6356,1.0192,1.0792,0.7075,0.1851,0.3036,0.3084,0.2029,0.7797,1.5651,1.2097,0.9225,0.1759,0.3550,0.2651,0.2040,1.6195,2.6023,1.9236,1.8442,0.2032,0.3286,0.2385,0.2297
187.5000,0.6069,0.8872,1.0633,0.6939,0.1863,0.2805,0.3224,0.2108,0.7389,1.4361,1.2012,0.9049,0.1734,0.3404,0.2767,0.2095,1.6195,2.6023,1.9236,1.8442,0.2028,0.3264,0.2402,0.2306
200.0000,0.5958,0.7813,1.0496,0.6841,0.1902,0.2586,0.3336,0.2176,0.7127,1.3331,1.1900,0.8942,0.1728,0.3271,0.2853,0.2148,1.6195,2.6023,1.9236,1.8442,0.2027,0.3259,0.2406,0.2308
212.5000,0.5946,0.7079,1.0435,0.6711,0.1953,0.2408,0.3427,0.2212,0.7000,1.2485,1.1811,0.8911,0.1738,0.3144,0.2918,0.2200,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2407,0.2308
225.0000,0.5949,0.6734,1.0208,0.6629,0.1999,0.2314,0.3450,0.2237,0.6996,1.1933,1.1774,0.8929,0.1759,0.3042,0.2959,0.2241,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
237.5000,0.5944,0.6532,1.0029,0.6549,0.2034,0.2265,0.3451,0.2250,0.7030,1.1408,1.1756,0.9022,0.1785,0.2940,0.2989,0.2287,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
250.0000,0.5940,0.6379,0.9935,0.6475,0.2059,0.2232,0.3456,0.2253,0.7079,1.0927,1.1742,0.9151,0.1812,0.2839,0.3012,0.2337,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
262.5000,0.5929,0.6263,0.9921,0.6421,0.2073,0.2204,0.3472,0.2251,0.7137,1.0489,1.1728,0.9287,0.1839,0.2744,0.3030,0.2388,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
275.0000,0.5920,0.6207,0.9938,0.6371,0.2079,0.2188,0.3489,0.2243,0.7207,1.0035,1.1717,0.9432,0.1868,0.2644,0.3047,0.2441,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
287.5000,0.5910,0.6187,0.9959,0.6330,0.2081,0.2182,0.3503,0.2233,0.7248,0.9724,1.1685,0.9545,0.1890,0.2569,0.3056,0.2485,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
300.0000,0.5892,0.6163,0.9972,0.6328,0.2079,0.2176,0.3513,0.2232,0.7283,0.9473,1.1638,0.9624,0.1910,0.2510,0.3060,0.2521,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
312.5000,0.5865,0.6137,0.9990,0.6353,0.2072,0.2168,0.3522,0.2239,0.7328,0.9212,1.1630,0.9686,0.1930,0.2451,0.3069,0.2550,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
325.0000,0.5848,0.6122,1.0000,0.6377,0.2065,0.2162,0.3526,0.2247,0.7338,0.9014,1.1630,0.9791,0.1940,0.2402,0.3077,0.2582,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
337.5000,0.5846,0.6122,1.0000,0.6380,0.2063,0.2160,0.3527,0.2250,0.7372,0.8791,1.1608,0.9859,0.1954,0.2352,0.3083,0.2611,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
350.0000,0.5845,0.6122,1.0000,0.6380,0.2062,0.2160,0.3528,0.2250,0.7406,0.8564,1.1565,0.9902,0.1973,0.2303,0.3088,0.2637,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
362.5000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.7448,0.8410,1.1533,0.9928,0.1990,0.2265,0.3090,0.2655,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
375.0000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.7563,0.8194,1.1508,1.0006,0.2020,0.2214,0.3088,0.2678,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
387.5000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.7675,0.7962,1.1491,1.0104,0.2052,0.2156,0.3087,0.2705,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
400.0000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.7795,0.7745,1.1495,1.0226,0.2083,0.2097,0.3085,0.2735,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
412.5000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.7890,0.7553,1.1527,1.0318,0.2108,0.2042,0.3090,0.2760,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
425.0000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8019,0.7357,1.1592,1.0502,0.2133,0.1982,0.3093,0.2793,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
437.5000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8128,0.7200,1.1697,1.0694,0.2150,0.1926,0.3099,0.2825,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
450.0000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8211,0.7078,1.1833,1.0921,0.2156,0.1876,0.3108,0.2860,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
462.5000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8247,0.7022,1.1964,1.1091,0.2153,0.1843,0.3118,0.2886,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
475.0000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8276,0.7007,1.2079,1.1144,0.2150,0.1825,0.3133,0.2892,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
487.5000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8297,0.7007,1.2168,1.1141,0.2149,0.1817,0.3147,0.2887,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308
500.0000,0.5845,0.6122,1.0000,0.6381,0.2062,0.2160,0.3528,0.2251,0.8316,0.7013,1.2233,1.1117,0.2150,0.1814,0.3159,0.2877,1.6195,2.6023,1.9236,1.8442,0.2027,0.3257,0.2408,0.2308


==> plots/data/env_ablation.csv <==
Step,1254,1448,1620,1774,1916,2048
0.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
12.500,0.9848,0.9806,0.9828,0.9834,0.9839,0.9816
25.000,0.9639,0.9559,0.9592,0.9607,0.9589,0.9549
37.500,0.9322,0.9209,0.9241,0.9220,0.9216,0.9164
50.000,0.8979,0.8834,0.8858,0.8806,0.8816,0.8746
62.500,0.8631,0.8450,0.8471,0.8417,0.8421,0.8339
75.000,0.8323,0.8101,0.8110,0.8072,0.8047,0.7977
87.500,0.8050,0.7784,0.7789,0.7769,0.7719,0.7659
100.00,0.7800,0.7502,0.7497,0.7518,0.7447,0.7391
112.50,0.7584,0.7272,0.7253,0.7310,0.7211,0.7165
125.00,0.7389,0.7082,0.7038,0.7141,0.7014,0.6980
137.50,0.7221,0.6920,0.6852,0.6997,0.6860,0.6822
150.00,0.7070,0.6788,0.6689,0.6878,0.6739,0.6695
162.50,0.6950,0.6682,0.6551,0.6780,0.6637,0.6590
175.00,0.6855,0.6603,0.6443,0.6696,0.6544,0.6502
187.50,0.6780,0.6537,0.6351,0.6622,0.6463,0.6428
200.00,0.6718,0.6479,0.6270,0.6556,0.6393,0.6364
212.50,0.6663,0.6426,0.6196,0.6497,0.6332,0.6307
225.00,0.6614,0.6375,0.6131,0.6444,0.6280,0.6255
237.50,0.6564,0.6324,0.6074,0.6394,0.6237,0.6210
250.00,0.6515,0.6276,0.6025,0.6347,0.6203,0.6169


==> plots/data/fair_multi_objective.dat <==
Time Mean Std Folder
0.0 0.09420690876474425 0.02949227695377674 centralized_malencia
0.5 0.08846515650716194 0.029374707881904688 centralized_malencia
1.0 0.08414565233131838 0.029455321534521003 centralized_malencia
1.5 0.08100529692892257 0.02952021365738041 centralized_malencia
2.0 0.07884812248860026 0.029606018724690257 centralized_malencia
2.5 0.07735614786442901 0.029771911848782254 centralized_malencia
3.0 0.07633682307955353 0.02996755120973258 centralized_malencia
3.5 0.07555611093265402 0.03005848993158569 centralized_malencia
4.0 0.07493828999827779 0.03012540862045211 centralized_malencia
4.5 0.07445908045804955 0.030208632613909495 centralized_malencia
5.0 0.07408645676492788 0.030179831681363192 centralized_malencia
5.5 0.0737993342752426 0.030185999275458078 centralized_malencia
6.0 0.07353742306895511 0.030218485855921948 centralized_malencia
6.5 0.07331449665870096 0.03025623282525809 centralized_malencia
7.0 0.0731478567413593 0.030266699087953482 centralized_malencia
7.5 0.07303313410073071 0.030269574195970525 centralized_malencia
8.0 0.07293730567416429 0.030273647875846715 centralized_malencia
8.5 0.07285688048310925 0.030280265832880255 centralized_malencia
9.0 0.07280936271571745 0.03029498819170039 centralized_malencia
9.5 0.07277123264164043 0.030306427715269736 centralized_malencia
10.0 0.07274284002005821 0.0303105715684996 centralized_malencia
10.5 0.07271629617396269 0.03031510368252994 centralized_malencia
11.0 0.07269016590078206 0.030323923832221763 centralized_malencia
11.5 0.0726657600230765 0.030338981518083116 centralized_malencia
12.0 0.07265668871243416 0.030346505007649405 centralized_malencia
12.5 0.07265314438245181 0.030348463733362613 centralized_malencia
13.0 0.07265099893613168 0.030349052289804113 centralized_malencia
13.5 0.0726498899248475 0.0303493075625321 centralized_malencia
14.0 0.07264921691956343 0.030349097696562626 centralized_malencia
14.5 0.07264775627962904 0.030348357308567556 centralized_malencia
15.0 0.07264493616137 0.030346721680571422 centralized_malencia
15.5 0.07264173411581211 0.03034490212109475 centralized_malencia
16.0 0.07264056877089656 0.030344167587099704 centralized_malencia
16.5 0.07264048062692349 0.03034412131557576 centralized_malencia
17.0 0.07264064031098796 0.030344228550088278 centralized_malencia
17.5 0.07264082597855252 0.03034435333772722 centralized_malencia
18.0 0.07264101052473498 0.030344477482624668 centralized_malencia
18.5 0.07264117327465533 0.0303445870568777 centralized_malencia
19.0 0.07264130100242398 0.030344673112095603 centralized_malencia
19.5 0.07264139438631038 0.030344736062018356 centralized_malencia
20.0 0.07264147308222593 0.03034478913279332 centralized_malencia
20.5 0.07264158288300968 0.03034486321360652 centralized_malencia
21.0 0.07264167100111911 0.03034492269378848 centralized_malencia
21.5 0.07264167100111911 0.03034492269378848 centralized_malencia
22.0 0.07264167100111911 0.03034492269378848 centralized_malencia
22.5 0.07264167100111911 0.03034492269378848 centralized_malencia
23.0 0.07264167100111911 0.03034492269378848 centralized_malencia
23.5 0.07264167100111911 0.03034492269378848 centralized_malencia
24.0 0.07264167100111911 0.03034492269378848 centralized_malencia
24.5 0.07264167100111911 0.03034492269378848 centralized_malencia
25.0 0.07264167100111911 0.03034492269378848 centralized_malencia
25.5 0.07264167100111911 0.03034492269378848 centralized_malencia
26.0 0.07264167100111911 0.03034492269378848 centralized_malencia
26.5 0.07264167100111911 0.03034492269378848 centralized_malencia
27.0 0.07264167100111911 0.03034492269378848 centralized_malencia
27.5 0.07264167100111911 0.03034492269378848 centralized_malencia
28.0 0.07264167100111911 0.03034492269378848 centralized_malencia
28.5 0.07264167100111911 0.03034492269378848 centralized_malencia
29.0 0.07264167100111911 0.03034492269378848 centralized_malencia
29.5 0.07264167100111911 0.03034492269378848 centralized_malencia
30.0 0.07264167100111911 0.03034492269378848 centralized_malencia
30.5 0.07264167100111911 0.03034492269378848 centralized_malencia
31.0 0.07264167100111911 0.03034492269378848 centralized_malencia
31.5 0.07264167100111911 0.03034492269378848 centralized_malencia
32.0 0.07264167100111911 0.03034492269378848 centralized_malencia
32.5 0.07264167100111911 0.03034492269378848 centralized_malencia
33.0 0.07264167100111911 0.03034492269378848 centralized_malencia
33.5 0.07264167100111911 0.03034492269378848 centralized_malencia
34.0 0.07264167100111911 0.03034492269378848 centralized_malencia
34.5 0.07264167100111911 0.03034492269378848 centralized_malencia
35.0 0.07264167100111911 0.03034492269378848 centralized_malencia
35.5 0.07264167100111911 0.03034492269378848 centralized_malencia
36.0 0.07264167100111911 0.03034492269378848 centralized_malencia
36.5 0.07264167100111911 0.03034492269378848 centralized_malencia
37.0 0.07264167100111911 0.03034492269378848 centralized_malencia
37.5 0.07264167100111911 0.03034492269378848 centralized_malencia
38.0 0.07264167100111911 0.03034492269378848 centralized_malencia
38.5 0.07264167100111911 0.03034492269378848 centralized_malencia
39.0 0.07264167100111911 0.03034492269378848 centralized_malencia
39.5 0.07264167100111911 0.03034492269378848 centralized_malencia
40.0 0.07264167100111911 0.03034492269378848 centralized_malencia
0.0 0.09420690876474425 0.02949227695377674 decentralized
0.5 0.08854727515189748 0.02943351226914418 decentralized
1.0 0.08372931869561367 0.02945020436751355 decentralized
1.5 0.08026392961782955 0.02936954877102821 decentralized
2.0 0.077845043132359 0.02930051342756483 decentralized
2.5 0.07614124112011357 0.02931436315731044 decentralized
3.0 0.07504421921558396 0.029383454709163297 decentralized
3.5 0.07412086274773001 0.02948643278910499 decentralized
4.0 0.0733567479562487 0.029575408970076256 decentralized
4.5 0.07284139808790656 0.02965229606277674 decentralized
5.0 0.07247057133324562 0.029591499861035528 decentralized
5.5 0.07217536649907198 0.02956938212002567 decentralized
6.0 0.07191809269371364 0.029564614925471636 decentralized
6.5 0.0717224267582784 0.02955427338309994 decentralized
7.0 0.0715396096965544 0.029566097708864158 decentralized
7.5 0.07141492822715306 0.029599138200705925 decentralized
8.0 0.07132636399684184 0.029638189151801095 decentralized
8.5 0.07124724336250679 0.02968010009713708 decentralized
9.0 0.07119572804232426 0.029706106152626095 decentralized
9.5 0.07116162888966188 0.029725236652067343 decentralized
10.0 0.07113992228215037 0.029738068629673462 decentralized
10.5 0.07111981206544404 0.029750206376702924 decentralized
11.0 0.0711088012834585 0.029757242088683074 decentralized
11.5 0.07110816937380597 0.029757777155245257 decentralized
12.0 0.07110766102964174 0.02975799485273822 decentralized
12.5 0.07110727155428465 0.02975843451900322 decentralized
13.0 0.07110660776768492 0.029758572970233106 decentralized
13.5 0.0711061257981047 0.029758507010646685 decentralized
14.0 0.07110522677899335 0.02975874652513264 decentralized
14.5 0.0711040717775662 0.029759235584055056 decentralized
15.0 0.07110243547701643 0.029759862675839764 decentralized
15.5 0.0711003587551775 0.029760912047932186 decentralized
16.0 0.07109747214117491 0.029762133821116005 decentralized
16.5 0.07109390820989303 0.02976320062980742 decentralized
17.0 0.07109011238190627 0.029764032568117448 decentralized
17.5 0.07108634951145962 0.029764935936739678 decentralized
18.0 0.07108302444118127 0.029766006126335908 decentralized
18.5 0.07108030705736489 0.029767137767619207 decentralized
19.0 0.07107856301899053 0.02976712778352299 decentralized
19.5 0.07107856757980008 0.029767111589470225 decentralized
20.0 0.07107856711703395 0.02976711242838724 decentralized
20.5 0.0710785671189178 0.029767112428093975 decentralized
21.0 0.07107856712044433 0.029767112427856332 decentralized
21.5 0.07107856711918777 0.029767112428051943 decentralized
22.0 0.07107856711693054 0.029767112428403335 decentralized
22.5 0.07107856711944194 0.02976711242801238 decentralized
23.0 0.07107856712124777 0.029767112427731265 decentralized
23.5 0.07107856711459742 0.029767112428766545 decentralized
24.0 0.07107856712491556 0.029767112427160278 decentralized
24.5 0.07107856711770066 0.029767112428283445 decentralized
25.0 0.0710785671157506 0.02976711242858703 decentralized
25.5 0.07107856711726154 0.029767112428351818 decentralized
26.0 0.07107856712168069 0.029767112427663854 decentralized
26.5 0.0710785671205575 0.02976711242783871 decentralized
27.0 0.07107856712303297 0.029767112427453345 decentralized
27.5 0.07107856711630481 0.029767112428500747 decentralized
28.0 0.07107856711853588 0.02976711242815342 decentralized
28.5 0.07107856711718798 0.029767112428363263 decentralized
29.0 0.07107856711964207 0.029767112427981232 decentralized
29.5 0.07107856711875594 0.029767112428119174 decentralized
30.0 0.07107856712058286 0.02976711242783477 decentralized
30.5 0.07107856712396567 0.02976711242730815 decentralized
31.0 0.07107856711704037 0.029767112428386235 decentralized
31.5 0.07107856711351039 0.02976711242893578 decentralized
32.0 0.07107856711999251 0.02976711242792667 decentralized
32.5 0.07107856711855741 0.02976711242815008 decentralized
33.0 0.0710785671190843 0.02976711242806806 decentralized
33.5 0.0710785671214374 0.029767112427701744 decentralized
34.0 0.07107856711514261 0.029767112428681672 decentralized
34.5 0.07107856712473228 0.02976711242718881 decentralized
35.0 0.07107856711652294 0.0297671124284668 decentralized
35.5 0.07107856711767858 0.02976711242828689 decentralized
36.0 0.07107856711374104 0.029767112428899862 decentralized
36.5 0.0710785671201402 0.029767112427903673 decentralized
37.0 0.07107856711865684 0.029767112428134603 decentralized
37.5 0.07107856711915238 0.029767112428057456 decentralized
38.0 0.0710785671219414 0.02976711242762328 decentralized
38.5 0.07107856711538163 0.02976711242864447 decentralized
39.0 0.07107856712522605 0.029767112427111938 decentralized
39.5 0.07107856711781102 0.02976711242826627 decentralized
40.0 0.07107856711570586 0.029767112428593992 decentralized
0.0 0.09420690876474425 0.02949227695377674 centralized
0.5 0.08851893131235125 0.029393947568008786 centralized
1.0 0.08365215841498616 0.029346722430994433 centralized
1.5 0.08010053914417982 0.029256599189561687 centralized
2.0 0.07758400489923802 0.029181257238507625 centralized
2.5 0.07579733501283166 0.029206439514636348 centralized
3.0 0.07453359267017876 0.02923489170596013 centralized
3.5 0.07350210108366675 0.02933406491651804 centralized
4.0 0.07267449318297396 0.029468029039342893 centralized
4.5 0.07209506586247966 0.029602502277693597 centralized
5.0 0.07165537549486156 0.029609006559703714 centralized
5.5 0.07132783292803535 0.029635555833741747 centralized
6.0 0.07108319942222725 0.02966031787852857 centralized
6.5 0.07088935439547386 0.02967458171665361 centralized
7.0 0.07073468755049474 0.02967765723270464 centralized
7.5 0.07062238918028334 0.029675738655738807 centralized
8.0 0.07053084913114999 0.029674985780242854 centralized
8.5 0.07045574261623272 0.029676110824950797 centralized
9.0 0.07041296336857443 0.02968344563218754 centralized
9.5 0.07037655293369913 0.02969219320244541 centralized
10.0 0.0703469729377254 0.029696009847640592 centralized
10.5 0.07031742313065142 0.029700622642728648 centralized
11.0 0.07028970085404226 0.02970747639475113 centralized
11.5 0.07026210285556893 0.02972154192631272 centralized
12.0 0.07024796793319661 0.029727602392084166 centralized
12.5 0.07024221438092998 0.029727868837072784 centralized
13.0 0.07023840016009807 0.029726295519056326 centralized
13.5 0.07023416486241549 0.02972453192257927 centralized
14.0 0.07022982465748558 0.029722792908555663 centralized
14.5 0.07022582139579188 0.02972123917662105 centralized
15.0 0.07022440086798865 0.029720281904405406 centralized
15.5 0.07022230154492407 0.029718787560949634 centralized
16.0 0.07022203733137843 0.029718616656145305 centralized
16.5 0.07022239431707439 0.029718937491342932 centralized
17.0 0.07022276898298642 0.029719286247169567 centralized
17.5 0.07022310985579777 0.02971966357201844 centralized
18.0 0.07022335559905339 0.029720095661958556 centralized
18.5 0.07022325747037537 0.029720836449948565 centralized
19.0 0.07022243493100076 0.02972229632893774 centralized
19.5 0.07022181250066403 0.029723401279006197 centralized
20.0 0.07022196093691274 0.029723516844549828 centralized
20.5 0.07022209714083108 0.02972362375021835 centralized
21.0 0.07022223299603296 0.029723730443350214 centralized
21.5 0.07022223299483495 0.029723730442409085 centralized
22.0 0.07022223299483495 0.029723730442409085 centralized
22.5 0.07022223299483495 0.029723730442409085 centralized
23.0 0.07022223299483495 0.029723730442409085 centralized
23.5 0.07022223299483495 0.029723730442409085 centralized
24.0 0.07022223299483495 0.029723730442409085 centralized
24.5 0.07022223299483495 0.029723730442409085 centralized
25.0 0.07022223299483495 0.029723730442409085 centralized
25.5 0.07022223299483495 0.029723730442409085 centralized
26.0 0.07022223299483495 0.029723730442409085 centralized
26.5 0.07022223299483495 0.029723730442409085 centralized
27.0 0.07022223299483495 0.029723730442409085 centralized
27.5 0.07022223299483495 0.029723730442409085 centralized
28.0 0.07022223299483495 0.029723730442409085 centralized
28.5 0.07022223299483495 0.029723730442409085 centralized
29.0 0.07022223299483495 0.029723730442409085 centralized
29.5 0.07022223299483495 0.029723730442409085 centralized
30.0 0.07022223299483495 0.029723730442409085 centralized
30.5 0.07022223299483495 0.029723730442409085 centralized
31.0 0.07022223299483495 0.029723730442409085 centralized
31.5 0.07022223299483495 0.029723730442409085 centralized
32.0 0.07022223299483495 0.029723730442409085 centralized
32.5 0.07022223299483495 0.029723730442409085 centralized
33.0 0.07022223299483495 0.029723730442409085 centralized
33.5 0.07022223299483495 0.029723730442409085 centralized
34.0 0.07022223299483495 0.029723730442409085 centralized
34.5 0.07022223299483495 0.029723730442409085 centralized
35.0 0.07022223299483495 0.029723730442409085 centralized
35.5 0.07022223299483495 0.029723730442409085 centralized
36.0 0.07022223299483495 0.029723730442409085 centralized
36.5 0.07022223299483495 0.029723730442409085 centralized
37.0 0.07022223299483495 0.029723730442409085 centralized
37.5 0.07022223299483495 0.029723730442409085 centralized
38.0 0.07022223299483495 0.029723730442409085 centralized
38.5 0.07022223299483495 0.029723730442409085 centralized
39.0 0.07022223299483495 0.029723730442409085 centralized
39.5 0.07022223299483495 0.029723730442409085 centralized
40.0 0.07022223299483495 0.029723730442409085 centralized
0.0 0.09420690876474425 0.02949227695377674 LPAC
0.5 0.08677556233495436 0.028443042301426642 LPAC
1.0 0.08003903004810695 0.027467748723293498 LPAC
1.5 0.07393967474684725 0.026698780273260263 LPAC
2.0 0.0686295168108279 0.025982328208596025 LPAC
2.5 0.06411950405219947 0.02526025582097648 LPAC
3.0 0.06031799485959197 0.024544943771620142 LPAC
3.5 0.05727353408923044 0.024040875959727027 LPAC
4.0 0.05477665204526736 0.02366108161215488 LPAC
4.5 0.05269642128853055 0.023415848455334613 LPAC
5.0 0.05108180634458241 0.023219323018730236 LPAC
5.5 0.04981623659004123 0.022988507365920324 LPAC
6.0 0.04871560845673397 0.022693519977155293 LPAC
6.5 0.0476931104189472 0.02222693244918332 LPAC
7.0 0.04684789439371457 0.021824622742257115 LPAC
7.5 0.04604181964175082 0.021354632140401168 LPAC
8.0 0.04535734197869229 0.021023379242180874 LPAC
8.5 0.044738704661373294 0.02077361001191716 LPAC
9.0 0.04420476273464295 0.020596988678540398 LPAC
9.5 0.04375354430286975 0.020428288618731024 LPAC
10.0 0.04330942126795583 0.020143084020566224 LPAC
10.5 0.042889693230630604 0.01976349286108217 LPAC
11.0 0.0424749094862577 0.019354537702343712 LPAC
11.5 0.04211473549852169 0.0190527984190962 LPAC
12.0 0.041830081456024126 0.018830384379313315 LPAC
12.5 0.04155452236238223 0.01860344587485774 LPAC
13.0 0.04130021212443189 0.0183818732203889 LPAC
13.5 0.04105954804920327 0.01817530005199211 LPAC
14.0 0.04084713641693998 0.018025538657211782 LPAC
14.5 0.040650458936454005 0.017897019215338712 LPAC
15.0 0.04046251397332709 0.01776270286270963 LPAC
15.5 0.04025894784973872 0.017572527495081668 LPAC
16.0 0.04009222020532631 0.01741815940035339 LPAC
16.5 0.039958076192216814 0.01731404629028623 LPAC
17.0 0.03984777366260764 0.017273172579115977 LPAC
17.5 0.03973044164267226 0.017209575692905182 LPAC
18.0 0.03962328424691183 0.01715713364127077 LPAC
18.5 0.03954515937366738 0.017142508661543515 LPAC
19.0 0.03946883091724189 0.017117268821504595 LPAC
19.5 0.03936665977495566 0.017032579066896862 LPAC
20.0 0.03925730063328399 0.01692802146104055 LPAC
20.5 0.039165493510469315 0.01683052658843411 LPAC
21.0 0.03907936134191155 0.016748082971698126 LPAC
21.5 0.039004143301922506 0.01668531881292662 LPAC
22.0 0.038952858062575146 0.01664649671637061 LPAC
22.5 0.03891619178901448 0.016596731401981354 LPAC
23.0 0.038862119018795944 0.01651489654278622 LPAC
23.5 0.03880414182667382 0.016429084912502414 LPAC
24.0 0.03874069355405145 0.01634817635171237 LPAC
24.5 0.03869020943680605 0.016270937749074784 LPAC
25.0 0.03863360646283128 0.01618851509288147 LPAC
25.5 0.03857074660135926 0.01611628398700339 LPAC
26.0 0.03850434584277323 0.01603226037196571 LPAC
26.5 0.038427550625469035 0.015956476042716952 LPAC
27.0 0.03833717014530182 0.015886204782819123 LPAC
27.5 0.03825745591332528 0.015819260007056017 LPAC
28.0 0.038181679813309194 0.015681506664069766 LPAC
28.5 0.038099506674003504 0.015538730698538531 LPAC
29.0 0.03801758546375317 0.015416452521360766 LPAC
29.5 0.03793920324351475 0.015295365866962918 LPAC
30.0 0.03790064016809898 0.015236880040605768 LPAC
30.5 0.037874440009238286 0.015190726928105209 LPAC
31.0 0.0378417841449646 0.015126470641621616 LPAC
31.5 0.03779658357763651 0.015040883830693335 LPAC
32.0 0.03775426360649048 0.014964792339009658 LPAC
32.5 0.03770684571878604 0.014899093800477471 LPAC
33.0 0.03764275420487988 0.014834583995490605 LPAC
33.5 0.03756412394701578 0.014768915475821553 LPAC
34.0 0.03747561124281227 0.014707322394606006 LPAC
34.5 0.03738927992584368 0.014662753272552662 LPAC
35.0 0.037337897044095715 0.014635826564856163 LPAC
35.5 0.03730026854509985 0.01461453005595451 LPAC
36.0 0.03727168438529326 0.01458669006007574 LPAC
36.5 0.03724440464746921 0.014557254021792653 LPAC
37.0 0.037217408566357656 0.014532586523100261 LPAC
37.5 0.03717188645752696 0.014489774215015065 LPAC
38.0 0.037122103169784725 0.014449837175421367 LPAC
38.5 0.03707970073879645 0.014427217677483414 LPAC
39.0 0.03703651918358898 0.014401681685029092 LPAC
39.5 0.036965389607396044 0.014372086913156019 LPAC
40.0 0.036908134251742636 0.014358776090534334 LPAC
0.0 0.09420690876474425 0.02949227695377674 clair
0.5 0.08267928208294897 0.02677976084120876 clair
1.0 0.07210868507678606 0.024153910025297293 clair
1.5 0.06290004470720781 0.021637364654926747 clair
2.0 0.05507470332232205 0.019319854407073348 clair
2.5 0.048416280353841865 0.017190837781805173 clair
3.0 0.042791341139032976 0.01522728027053421 clair
3.5 0.03822604057102883 0.013422804202954872 clair
4.0 0.03457709491832405 0.011835420823107339 clair
4.5 0.03167379396975009 0.010432412842959485 clair
5.0 0.029388836479438893 0.009284792835683434 clair
5.5 0.02753500811021599 0.008338817188665392 clair
6.0 0.026111457355777537 0.007518897426340118 clair
6.5 0.02499803320327248 0.006771209734781588 clair
7.0 0.024120176642472232 0.006192510114093073 clair
7.5 0.02342353060589461 0.005758713116669641 clair
8.0 0.022903818557285804 0.0054093605242359726 clair
8.5 0.022493706192787073 0.0051206432159913145 clair
9.0 0.022161858130851635 0.004877757500543199 clair
9.5 0.02189272998338094 0.004654956668471828 clair
10.0 0.021680477735611863 0.004459236714608547 clair
10.5 0.02149690762076135 0.004329194466094092 clair
11.0 0.02133946882139742 0.004238905626562285 clair
11.5 0.021198135454856333 0.004151595923192579 clair
12.0 0.021066990362541713 0.004066355056013781 clair
12.5 0.020952712849986517 0.003983806203852186 clair
13.0 0.02085168749095594 0.003904798232291428 clair
13.5 0.020763223520950197 0.0038317558980764436 clair
14.0 0.020685062907381823 0.0037594092459320104 clair
14.5 0.02061362258839991 0.0036992833705375714 clair
15.0 0.020544996485663884 0.003651752553520544 clair
15.5 0.02048603483404063 0.0036193681509219386 clair
16.0 0.020431215464278635 0.0035893489449686914 clair
16.5 0.020393116328572786 0.0035779375988904266 clair
17.0 0.02036634092962159 0.0035701306548765925 clair
17.5 0.020348606691772825 0.0035618504025491152 clair
18.0 0.020334555919840253 0.003553865029578845 clair
18.5 0.020321639776183207 0.0035454339810823306 clair
19.0 0.020314418659693634 0.0035418744591998387 clair
19.5 0.020310959566809866 0.003539630366986313 clair
20.0 0.020309186457232346 0.003535326608154046 clair
20.5 0.020309549267322206 0.0035310445426895514 clair
21.0 0.020308465084212773 0.003526743104495695 clair
21.5 0.02030414154536558 0.0035233812406047908 clair
22.0 0.020298528699858487 0.0035208024308382973 clair
22.5 0.020294692725986652 0.0035198047446960436 clair
23.0 0.020292321407144157 0.003519626511027787 clair
23.5 0.02029054635232337 0.003519292124152141 clair
24.0 0.02028947208579522 0.003519087518277603 clair
24.5 0.02028898400287722 0.003519580157667605 clair
25.0 0.02028886091854075 0.0035205857959360503 clair
25.5 0.020288597866685278 0.003521044344278575 clair
26.0 0.020288267512727335 0.0035226181165526876 clair
26.5 0.020288340519616286 0.003524590898996417 clair
27.0 0.020288229974588016 0.0035257223756561583 clair
27.5 0.020288472297602347 0.003526339035149846 clair
28.0 0.020288141227999237 0.0035258225413936175 clair
28.5 0.020288131615272008 0.003525801925335806 clair
29.0 0.02028823157638411 0.0035259921039366383 clair
29.5 0.020288170257269145 0.0035259877545591872 clair
30.0 0.020287840055478158 0.0035256175295173865 clair
30.5 0.02028735279200248 0.003525088187171326 clair
31.0 0.020287168488580715 0.003525145026795788 clair
31.5 0.02028719491091504 0.0035256893346348227 clair
32.0 0.02028726840171434 0.003526113009588713 clair
32.5 0.020287468111910182 0.003526528557485787 clair
33.0 0.020287708150390157 0.003526965848409883 clair
33.5 0.020287982477866607 0.003527416157842219 clair
34.0 0.02028822296995054 0.003527812676398534 clair
34.5 0.020288346105886545 0.0035280163114529933 clair
35.0 0.020288106022268097 0.003527619658217552 clair
35.5 0.020288012474234472 0.0035274655290846984 clair
36.0 0.02028812115556498 0.003527644614185 clair
36.5 0.0202883488964221 0.0035280209310726666 clair
37.0 0.020288687236730385 0.00352858261418318 clair
37.5 0.02028868896820195 0.0035285854966517045 clair
38.0 0.02028868896820195 0.0035285854966517045 clair
38.5 0.02028868896820195 0.0035285854966517045 clair
39.0 0.02028868896820195 0.0035285854966517045 clair
39.5 0.02028868896820195 0.0035285854966517045 clair
40.0 0.02028868896820195 0.0035285854966517045 clair

==> plots/data/features_ratio_vals.csv <==
Step,4,5,6,7,8,9,10
0.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
12.500,0.9819,0.9785,0.9819,0.9777,0.9805,0.9817,0.9872
25.000,0.9603,0.9535,0.9617,0.9558,0.9589,0.9639,0.9637
37.500,0.9273,0.9202,0.9289,0.9213,0.9229,0.9334,0.9247
50.000,0.8892,0.8895,0.8911,0.8844,0.8823,0.8998,0.8835
62.500,0.8514,0.8565,0.8519,0.8501,0.8423,0.8635,0.8461
75.000,0.8161,0.8249,0.8171,0.8184,0.8068,0.8297,0.8117
87.500,0.7873,0.7954,0.7871,0.7896,0.7774,0.7999,0.7802
100.00,0.7635,0.7704,0.7607,0.7647,0.7537,0.7750,0.7529
112.50,0.7423,0.7498,0.7383,0.7435,0.7342,0.7540,0.7308
125.00,0.7260,0.7336,0.7201,0.7253,0.7175,0.7364,0.7133
137.50,0.7138,0.7196,0.7045,0.7110,0.7031,0.7225,0.6985
150.00,0.7033,0.7072,0.6907,0.6984,0.6905,0.7114,0.6860
162.50,0.6936,0.6967,0.6794,0.6875,0.6795,0.7026,0.6757
175.00,0.6853,0.6877,0.6702,0.6781,0.6701,0.6958,0.6667
187.50,0.6769,0.6803,0.6627,0.6697,0.6623,0.6908,0.6584
200.00,0.6695,0.6741,0.6558,0.6620,0.6555,0.6861,0.6508
212.50,0.6625,0.6682,0.6497,0.6558,0.6497,0.6818,0.6447
225.00,0.6562,0.6630,0.6443,0.6505,0.6446,0.6781,0.6393
237.50,0.6507,0.6586,0.6390,0.6462,0.6400,0.6749,0.6346
250.00,0.6455,0.6545,0.6344,0.6429,0.6356,0.6718,0.6306


==> plots/data/robot_ablation_ratio_vals.csv <==
Step,8,16,24,32,40,48,56,64
0.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
12.500,0.9988,0.9912,0.9850,0.9819,0.9772,0.9784,0.9799,0.9778
25.000,0.9969,0.9828,0.9670,0.9603,0.9463,0.9483,0.9481,0.9450
37.500,0.9955,0.9676,0.9431,0.9273,0.8998,0.9064,0.9015,0.9035
50.000,0.9944,0.9523,0.9150,0.8892,0.8503,0.8640,0.8567,0.8636
62.500,0.9932,0.9368,0.8868,0.8514,0.8024,0.8252,0.8186,0.8257
75.000,0.9922,0.9219,0.8605,0.8161,0.7605,0.7924,0.7876,0.7934
87.500,0.9921,0.9079,0.8348,0.7873,0.7252,0.7641,0.7606,0.7683
100.00,0.9916,0.8958,0.8115,0.7635,0.6941,0.7406,0.7375,0.7494
112.50,0.9908,0.8845,0.7916,0.7423,0.6674,0.7230,0.7156,0.7311
125.00,0.9905,0.8742,0.7738,0.7260,0.6462,0.7081,0.6978,0.7157
137.50,0.9914,0.8648,0.7595,0.7138,0.6304,0.6969,0.6827,0.7020
150.00,0.9932,0.8576,0.7469,0.7033,0.6176,0.6889,0.6707,0.6908
162.50,0.9946,0.8516,0.7357,0.6936,0.6071,0.6822,0.6623,0.6823
175.00,0.9955,0.8472,0.7256,0.6853,0.5989,0.6771,0.6547,0.6765
187.50,0.9958,0.8435,0.7165,0.6769,0.5927,0.6733,0.6476,0.6727
200.00,0.9962,0.8404,0.7080,0.6695,0.5886,0.6700,0.6415,0.6693
212.50,0.9968,0.8373,0.7000,0.6625,0.5848,0.6668,0.6361,0.6666
225.00,0.9978,0.8342,0.6926,0.6562,0.5819,0.6640,0.6306,0.6642
237.50,0.9988,0.8316,0.6858,0.6507,0.5795,0.6614,0.6257,0.6612
250.00,0.9994,0.8295,0.6803,0.6455,0.5774,0.6586,0.6215,0.6585

